Beyond Best-of-$k$: Prior-Consistent DAPS for Ambiguous Nonlinear Inverse Problems

Diffusion models have become strong priors for solving inverse problems. However, nonlinear inverse problems such as phase retrieval remain challenging when multiple measurement-consistent solutions are distinguishable only by the prior; we call such measurements ambiguous. Existing diffusion-based samplers rely on local approximations during reconstruction. For an ambiguous measurement, these approximations can allow measurement guidance to favor a measurement-consistent mode that is close to a prior-supported mode but is itself not supported by the prior. Evaluation often masks this type of failure by reporting the best-of-$k$ runs, where the best is selected by comparison to the ground truth. We introduce Prior-Consistent DAPS (PC-DAPS), a variant of Decoupled Annealing Posterior Sampling (DAPS) designed to address this failure case by maintaining multiple candidate solutions within a single sampling run. As annealing noise decreases, PC-DAPS prunes and replaces weaker candidates according to their prior consistency, without any ground-truth access. PC-DAPS reduces the incidence of prior-inconsistent samples and improves sample quality on nonlinear inverse problems while preserving sample quality and diversity on linear inverse problems.

==> figures/gmm-toy-exp/data/path-smooth-bag.csv <==
x,y
-0.49707,0.01140
-0.41883,0.27157
-0.42392,0.53569
-0.41063,0.67846
-0.39389,0.82381
-0.41596,0.89921
-0.35439,0.87636
-0.34859,0.91710
-0.39983,0.98509
-0.42870,1.04919
-0.43730,1.00832
-0.41194,1.02391
-0.45649,1.01540
-0.52030,0.98461
-0.46505,0.93172
-0.37332,0.88014
-0.28175,0.88153
-0.25376,0.95749
-0.27736,0.97463
-0.30680,1.01190
-0.29628,1.04320
-0.19472,1.09140
-0.17038,1.13427
-0.17874,1.13382


==> figures/gmm-toy-exp/data/path-smooth-daps.csv <==
x,y
-0.49707,0.01140
-0.41670,0.27640
-0.43994,0.54259
-0.46859,0.67124
-0.49685,0.80015
-0.56472,0.86361
-0.54689,0.83253
-0.57779,0.86762
-0.66850,0.93191
-0.74065,0.99377
-0.79428,0.95138
-0.81133,0.96584
-0.89775,0.95660
-1.01002,0.92523
-1.00336,0.87178
-0.95066,0.81961
-0.88619,0.82045
-0.87747,0.89622
-0.91967,0.91342
-0.97041,0.95080
-0.98345,0.98234
-0.89782,1.03081
-0.87916,1.07406
-0.88802,1.07367


==> figures/gmm-toy-exp/data/path-smooth-exact.csv <==
x,y
-0.49707,0.01140
-0.41764,0.21474
-0.41396,0.38161
-0.37473,0.45037
-0.27771,0.61569
-0.21849,0.73775
-0.11443,0.74821
-0.10182,0.81164
-0.13790,0.89489
-0.14496,0.96907
-0.13371,0.93506
-0.10275,0.95541
-0.14196,0.95010
-0.18044,0.92159
-0.10940,0.87044
-0.03432,0.82026
0.01525,0.82278
-0.00068,0.89929
-0.04893,0.91659
-0.08315,0.95391
-0.06776,0.98504
0.01415,1.03300
0.00367,1.07549
-0.00981,1.07499


==> figures/gmm-toy-exp/data/path-smooth-pc-gauss.csv <==
x,y
-0.49707,0.01140
-0.41670,0.27640
-0.43994,0.54259
-0.46859,0.67124
-0.49685,0.80015
-0.56472,0.86361
-0.54689,0.83253
-0.57779,0.86762
-0.66850,0.93191
-0.74065,0.99377
-0.79428,0.95138
-0.81133,0.96584
-0.89775,0.95660
-1.01002,0.92523
-1.00336,0.87178
-0.95066,0.81961
-0.88619,0.82045
-0.87747,0.89622
-0.91967,0.91342
-0.97041,0.95080
-0.98345,0.98234
-0.89782,1.03081
-0.87916,1.07406
-0.88802,1.07367

